Quantification of the expected residual dispersion of the MICADO Near-IR imaging instrument

MICADO, a near-infrared imager for the Extremely Large Telescope, is being designed to deliver diffraction limited imaging and 50 micro arcsecond (${\mu}$as) astrometric accuracy. MICADO employs an atmospheric dispersion corrector (ADC) to keep the chromatic elongation of the point spread function (PSF) under control. We must understand the dispersion and residuals after correction to reach the optimum performance. Therefore, we identified several sources of chromatic dispersion that need to be considered for the MICADO ADC. First, we compared common models of atmospheric dispersion to investigate whether these models remain suitable for MICADO. We showed that the differential dispersion between common atmospheric models and integration over the full atmosphere is less than 10 ${\mu}$as for most observations in H-band. We then performed an error propagation analysis to understand the uncertainty in the atmospheric dispersion as a function of atmospheric conditions. In addition, we investigated the impact of photometric color on the astrometric performance. While the differential refraction between stars within the same field of view can be significant, the inclusion of an ADC rendered this effect negligible. For MICADO specifically, we found that the current optomechanical design dominates the residual dispersion budget of 0.4 milli arcseconds (mas), with a contribution of 0.31 mas due to the positioning accuracy of the prisms and up to 0.15 mas due to a mismatch between the dispersive properties of the glass and the atmosphere. We found no showstoppers in the design of the MICADO ADC for achieving 50 ${\mu}$as relative astrometric accuracy.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
